Optimal Pricing under Logit-Based Choice Model

Pricing under the finite-mixture logit (FML) consumer choice model is a foundational revenue management problem that links consumer preferences and their heterogeneous price sensitivity to firm-level profitability. Its relevance is increasing with availability of large-scale consumer data and because empirical evidence demonstrates the prevalence of consumer heterogeneity. However, we show that this problem is NP-hard. We develop the first scalable optimization algorithm for pricing over a finite price grid without restrictive assumptions on price sensitivity. Our approach bridges pricing and convexification by developing (i) a mixed-integer linear program (MILP) reformulation via a unary price encoding, whose linear programming (LP) relaxation dominates factorable and fractional programming based relaxations, (ii) a hierarchy of relaxations based on a multipartite transportation problem, which yields an ideal (exact convex hull) LP formulation for the pricing problem that is exponential only in the number of products, and (iii) a Benders-style decomposition algorithm where the master problem coordinates a common price vector across independent per-segment subproblems using a Euclidean-deepest-cut separation oracle. Our formulation uses scaling techniques to embed the convex hull of product prices with segment-level purchase probabilities. Numerical experiments show that global optimization more than doubles revenue relative to local search for over half the instances. For baseline instances with 20 segments, 200 products, and 5 price levels, our method certifies optimality within 0.01\% gap, with a median runtime of about 2 minutes, while Gurobi leaves a 30\% gap after an hour. The method scales to problems with 10,000 product-segment combinations and solves real-data Expedia pricing instances on which the solver typically fails to close the gap.

==> svg-inkscape/HeuristicComparison_rounding_results_20_20_5_tail_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.4 (dcaf3e7, 2026-05-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HeuristicComparison_rounding_results_20_20_5_tail_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{696bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53448276)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HeuristicComparison_rounding_results_20_20_5_tail_svg-tex.pdf}}%
    \put(0.1618785,0.05416219){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.31015896,0.05416219){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}535\end{tabular}}}}%
    \put(0.45871498,0.05416219){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1070\end{tabular}}}}%
    \put(0.607271,0.05416219){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1605\end{tabular}}}}%
    \put(0.75582971,0.05416219){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2140\end{tabular}}}}%
    \put(0.53214978,0.02159484){\color[rgb]{0.13333333,0.15686275,0.19215686}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Revenue gain over local optimum (\%)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HeuristicComparison_rounding_results_20_20_5_tail_svg-tex.pdf}}%
    \put(0.14072548,0.07813039){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.13457274,0.11313037){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0.13457274,0.14813038){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.13457274,0.1831304){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}30\end{tabular}}}}%
    \put(0.13457274,0.21812768){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}40\end{tabular}}}}%
    \put(0.13457274,0.25312769){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0.13457274,0.28812796){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}60\end{tabular}}}}%
    \put(0.13457274,0.3231277){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}70\end{tabular}}}}%
    \put(0.13457274,0.35812743){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}80\end{tabular}}}}%
    \put(0.13457274,0.39312688){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}90\end{tabular}}}}%
    \put(0.12841972,0.42812661){\color[rgb]{0.30196078,0.3372549,0.38431373}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.08976994,0.26812285){\color[rgb]{0.13333333,0.15686275,0.19215686}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Fraction of instances above value (\%)\end{tabular}}}}}%
    \put(0.53214978,0.48274326){\color[rgb]{0.11372549,0.14117647,0.18823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Revenue gain over local optimum}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{HeuristicComparison_rounding_results_20_20_5_tail_svg-tex.pdf}}%
    \put(0.1729868,0.41362904){\color[rgb]{0.14901961,0.19215686,0.24705882}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{above 1\%: 90.0\%}\end{tabular}}}}%
    \put(0.20047683,0.27713039){\color[rgb]{0.14901961,0.19215686,0.24705882}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{above 100\%: 51.0\%}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/appendix_box_jitter_full_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.4 (dcaf3e7, 2026-05-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'appendix_box_jitter_full_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.08841463,0.12195122){\color[rgb]{0.33333333,0.37647059,0.43921569}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.08841463,0.17530488){\color[rgb]{0.33333333,0.37647059,0.43921569}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.08841463,0.22865854){\color[rgb]{0.33333333,0.37647059,0.43921569}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.08841463,0.2820122){\color[rgb]{0.33333333,0.37647059,0.43921569}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.08841463,0.33536585){\color[rgb]{0.33333333,0.37647059,0.43921569}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.08841463,0.38871951){\color[rgb]{0.33333333,0.37647059,0.43921569}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.08841463,0.44207317){\color[rgb]{0.33333333,0.37647059,0.43921569}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.08841463,0.49542683){\color[rgb]{0.33333333,0.37647059,0.43921569}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}12\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.08841463,0.54878049){\color[rgb]{0.33333333,0.37647059,0.43921569}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}14\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.20407774,0.10213415){\color[rgb]{0.12156863,0.16078431,0.21568627}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\delta$}= 0.01\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.41711128,0.10213415){\color[rgb]{0.12156863,0.16078431,0.21568627}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\delta$}= 0.02\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.63014482,0.10213415){\color[rgb]{0.12156863,0.16078431,0.21568627}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\delta$}= 0.03\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{appendix_box_jitter_full_svg-tex.pdf}}%
    \put(0.84317835,0.10213415){\color[rgb]{0.12156863,0.16078431,0.21568627}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\delta$}= 0.04\end{tabular}}}}%
    \put(0.52362805,0.04268293){\color[rgb]{0.12156863,0.16078431,0.21568627}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Variation in true price sensitivity\end{tabular}}}}%
    \put(0.04268293,0.3429878){\color[rgb]{0.12156863,0.16078431,0.21568627}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Revenue improvement(\%)\end{tabular}}}}}%
  \end{picture}%
\endgroup%

